Adversarial Node Placement in Decentralized Federated Learning: Maximum Spanning-Centrality Strategy and Performance Analysis

As Federated Learning (FL) becomes more widespread, there is growing interest in its decentralized variants. Decentralized FL leverages the benefits of fast and energy-efficient device-to-device communications to obviate the need for a central server. However, this opens the door to new security vulnerabilities as well. While FL security has been a popular research topic, the role of adversarial node placement in decentralized FL remains largely unexplored. This paper addresses this gap by evaluating the impact of various coordinated adversarial node placement strategies on decentralized FL's model training performance. We adapt two threads of placement strategies to this context: maximum span-based algorithms, and network centrality-based approaches. Building on them, we propose a novel attack strategy, MaxSpAN-FL, which is a hybrid between these paradigms that adjusts node placement probabilistically based on network topology characteristics. Numerical experiments demonstrate that our attack consistently induces the largest degradation in decentralized FL models compared with baseline schemes across various network configurations and numbers of coordinating adversaries. We also provide theoretical support for why eigenvector centrality-based attacks are suboptimal in decentralized FL. Overall, our findings provide valuable insights into the vulnerabilities of decentralized FL systems, setting the stage for future research aimed at developing more secure and robust decentralized FL frameworks.

==> pictures/non_iid_final_acc.txt <==
Graph type: ER_graph_c_25_p_03
Error processing acc_least_overlap_area_atk_FGSM_advs_5_adv_pow_100_atk_time_25_seed_0_iid_type_extreme_non_iid_cent_eigenvector_centrality.csv: . Skipping...

Average Final Accuracies:

extreme_non_iid:
  score_cent_dist_manual_weight_010: 0.1041
  least_overlap_area: 0.1039
  random_nodes: 0.1033
  MaxSpANFL_w_smart_hopping: 0.1036
  no_attack: 0.2253

non_iid:
  score_cent_dist_manual_weight_010: 0.0983
  least_overlap_area: 0.1000
  random_nodes: 0.0976
  MaxSpANFL_w_smart_hopping: 0.1044
  no_attack: 0.4362

medium_non_iid:
  score_cent_dist_manual_weight_010: 0.1611
  least_overlap_area: 0.1657
  random_nodes: 0.1536
  MaxSpANFL_w_smart_hopping: 0.1533
  no_attack: 0.4831

mild_non_iid:
  score_cent_dist_manual_weight_010: 0.2913
  least_overlap_area: 0.2814
  random_nodes: 0.2844
  MaxSpANFL_w_smart_hopping: 0.2842
  no_attack: 0.4897

iid:
  score_cent_dist_manual_weight_010: 0.3124
  least_overlap_area: 0.2821
  random_nodes: 0.2845
  MaxSpANFL_w_smart_hopping: 0.2956
  no_attack: 0.4961
Graph type: dir_geom_graph_c_25_type_2d_r_02
Error processing acc_random_nodes_atk_FGSM_advs_5_adv_pow_100_atk_time_25_seed_10_iid_type_extreme_non_iid_cent_eigenvector_centrality.csv: . Skipping...

Average Final Accuracies:

extreme_non_iid:
  score_cent_dist_manual_weight_010: 0.1213
  least_overlap_area: 0.1017
  random_nodes: 0.1039
  MaxSpANFL_w_smart_hopping: 0.1023
  no_attack: 0.1867

non_iid:
  score_cent_dist_manual_weight_010: 0.1853
  least_overlap_area: 0.1131
  random_nodes: 0.1196
  MaxSpANFL_w_smart_hopping: 0.1155
  no_attack: 0.3618

medium_non_iid:
  score_cent_dist_manual_weight_010: 0.2519
  least_overlap_area: 0.1560
  random_nodes: 0.1837
  MaxSpANFL_w_smart_hopping: 0.1562
  no_attack: 0.4361

mild_non_iid:
  score_cent_dist_manual_weight_010: 0.3218
  least_overlap_area: 0.2139
  random_nodes: 0.2359
  MaxSpANFL_w_smart_hopping: 0.2270
  no_attack: 0.4625

iid:
  score_cent_dist_manual_weight_010: 0.3537
  least_overlap_area: 0.2372
  random_nodes: 0.2439
  MaxSpANFL_w_smart_hopping: 0.2373
  no_attack: 0.4719
Graph type: pref_attach_graph_c_25_type_sparse

Average Final Accuracies:

extreme_non_iid:
  score_cent_dist_manual_weight_010: 0.1000
  least_overlap_area: 0.1005
  random_nodes: 0.1029
  MaxSpANFL_w_smart_hopping: 0.0992
  no_attack: 0.1990

non_iid:
  score_cent_dist_manual_weight_010: 0.1225
  least_overlap_area: 0.1284
  random_nodes: 0.1318
  MaxSpANFL_w_smart_hopping: 0.1232
  no_attack: 0.3709

medium_non_iid:
  score_cent_dist_manual_weight_010: 0.1883
  least_overlap_area: 0.2029
  random_nodes: 0.1933
  MaxSpANFL_w_smart_hopping: 0.1822
  no_attack: 0.4221

mild_non_iid:
  score_cent_dist_manual_weight_010: 0.2288
  least_overlap_area: 0.2369
  random_nodes: 0.2149
  MaxSpANFL_w_smart_hopping: 0.2314
  no_attack: 0.4322

iid:
  score_cent_dist_manual_weight_010: 0.2272
  least_overlap_area: 0.2445
  random_nodes: 0.2392
  MaxSpANFL_w_smart_hopping: 0.2409
  no_attack: 0.4432

